Wireless Crowd Detection for Smart Overtourism Mitigation

Overtourism occurs when the number of tourists exceeds the carrying capacity of a destination, leading to negative impacts on the environment, culture, and quality of life for residents. By monitoring overtourism, destination managers can identify areas of concern and implement measures to mitigate the negative impacts of tourism while promoting smarter tourism practices. This can help ensure that tourism benefits both visitors and residents while preserving the natural and cultural resources that make these destinations so appealing. This chapter describes a low-cost approach to monitoring overtourism based on mobile devices' wireless activity. A flexible architecture was designed for a smart tourism toolkit to be used by Small and Medium-sized Enterprises (SMEs) in crowding management solutions, to build better tourism services, improve efficiency and sustainability, and reduce the overwhelming feeling of pressure in critical hotspots. The crowding sensors count the number of surrounding mobile devices, by detecting trace elements of wireless technologies, mitigating the effect of MAC address randomization. They run detection programs for several technologies, and fingerprinting analysis results are only stored locally in an anonymized database, without infringing privacy rights. After that edge computing, sensors communicate the crowding information to a cloud server, by using a variety of uplink techniques to mitigate local connectivity limitations, something that has been often disregarded in alternative approaches. Field validation of sensors has been performed on Iscte's campus. Preliminary results show that these sensors can be deployed in multiple scenarios and provide a diversity of spatio-temporal crowding data that can scaffold tourism overcrowding management strategies.

==> REVIEWS.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 6
TITLE: Making Tourists Experience Smarter by Mitigating Overtourism
AUTHORS: Tomás Santos, Rui Neto Marinheiro and Fernando Brito E Abreu

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper presents an interesting use case where the knowledge about the number of persons in a giving site may help deciders to propose alternatives to alleviate overcrowding.

To demonstrate this use case, the authors implemented a wifi scanner that allows the (partial) tracking of devices.

Unfortunately, the paper lacks some elements that could make it stronger:
[DONE]  - despite all the discussion about techniques in the literature and their accuracy, the experiment presented does not discuss the accuracy of the implemented solution. Indeed, figures 1.10 and 1.11 could be confronted with a "manual counting" index to assess the precision of the solution; 
(dizer que esta experiência foi feita para avaliação da arquitetura, dizer qual era o objetivo da experiência de campo no Campus do Iscte) (acrescentado parágrafo na secção 1.6 - "This field experiment was conducted with the sole purpose of assessing ...")

[DONE]  - either wifi or bluetooth solutions rely on the assumption that each user has one device. Not only this 1:1 relationship tends to 1:n due to the multiplication of smart devices we carry (smartwatches, bluetooth earphones), but not all users have a device. Indeed, in a tourism scenario, a family may be only counted for the devices of the parents but it has two or three kids  (and perhaps a baby stroller too). (acrescentar frase a falar da assunção feita de que cada pessoa tem um telemóvel, tal como disse na tese de mestrado (acrescentado parágrafo na Introdução "Furthermore, this research assumes a correlation between ...")

[DONE]  For instance, the paper need to address the incertainty that comes from the technological choice and set some boundaries based in the experiment conducted at ISCTE campus. Some preliminary "crowd control" experiments could also be included to illustrate the potential effectiveness when the solution will be deployed at Pena Palace. (1ª frase - acrescentar frase a falar da assunção feita de que cada pessoa tem um telemóvel, tal como disse na tese de mestrado; 2ª frase - outro caso de estudo é apresentado na tese, onde se faz uma avaliação da precisão, através da da contagem manual de pessoas, e adicionada à MSc dissertation in a different context, e referenciar a tese - adicionar isto no capítulo de livro também ?) (Se sim, possível adição de texto ao capítulo de livro - "The accuracy was addressed in a more crowd controlled environment, where the real number of people was obtained by manual counting through direct observation of people during a public event, to evaluate the effectiveness of sensors [Dissertação].") (acrescentado parágrafo na Introdução "Furthermore, this research assumes a correlation between ...")



----------------------- REVIEW 2 ---------------------
SUBMISSION: 6
TITLE: Making Tourists Experience Smarter by Mitigating Overtourism
AUTHORS: Tomás Santos, Rui Neto Marinheiro and Fernando Brito E Abreu

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper describes a technical elaboration of monitoring tourists by smartphone detection in order to provide data to prevent over-tourism. Although the paper contains some technical details the text is good to read. It provides a nice detailed insight into smart crowd monitoring that fits well to the other more conceptual papers. 

Detailed suggestions:
[DONE] -	Abstract: The planned use in Sintra should be removed from the abstract, as this is not part of the paper.
[DONE] -	Remove the keyword RESETTING, as this does not have a scientific meaning
[DONE] -	In general, I would prefer to remove all footnotes and have the meaning or explanations in the running text.
[DONE]  -	1.3: I miss here a figure of the interaction of the STToolkit to the 6 stakeholder groups discussed in 1.1 (bottom p.2 – top p.3). How does the SST communicate with these stakeholders? And is all stakeholder communication the same? (Acrescentada frase "In order to implement overtourism mitigation actions, crowding information should be made available.")
[DONE]  -	1.3.3: The visualization and notification text does not show anything of the visualizations and notifications. Give examples of the visualization and the notifications. (Colocadas referências para as figuras em "Examples of this crowding services are presented in Figures 1.10, 1.11, and 1.12.")
[DONE]  -	Fig 1.11: Just 1 crowding hotspot? (Responder diretamente ao reviewer, dizer que só um spot é que estava sobrecarregado naquela dada altura no campus do ISCTE)
[DONE]  -	Fig. 1.12: is there any crowding visible? Where? (Figura 1.12 substituída)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 6
TITLE: Making Tourists Experience Smarter by Mitigating Overtourism
AUTHORS: Tomás Santos, Rui Neto Marinheiro and Fernando Brito E Abreu


----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
[ASK FOR TITLE CHANGE IN THE CAMERA-READY] The authors submitted two versions. The first version was already under revision; the reviewers probably used a different version of the paper. It is up to the authors to check the consistency of reviews. All reviews are grouped into the first paper, the second one will be desk rejected.

Additional comments to the authors:
[This is part of the template, however, DONE] * "Key words" -> "Keywords"
[DONE] * Please capitalize the first letter of the keywords
[DONE] * Please check all the acronyms and abbreviations (we advise you to put them in the main text, not as footnotes), please do it the first time the acronym is mentioned.
[DONE] * When several references are mentioned together, please put them in increasing order.




==> history.txt <==
Version history for the SVMult LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
28.08.01  history.txt         introducing this file

28.08.01  svmult.cls    1.7   saves token space
                              (no more: 0 pt plus 1pt minus 1pt)

11.09.01  svmult.cls    1.8   enhanced abstract environment
                              (\abstractname may be \empty},
                              \keywords inside the abstract environment
                              \mainmatter clears the running heads

25.09.01  svmult.cls    1.9   hanging chapter or section heading with
                              class option [sechang]
                              sets bibliography as section by default,
                              whereas [chaprefs] sets it as chapter

14.11.01  svmult.cls    1.10  debugged "bibsection" handling,
                              added minitoc feature,
                              \newenvironment{abbrsymblist},
                              theorem name and its number can be permuted
                              by using \normalthmheadings vs. \reversethmheadings,

20.12.01  svmult.cls    1.11  fixed changeable indentation of itemize environment,
                              removed bug that prevented \listoftables

21.03.02  svmult.cls    1.12  fixed minitoc feature

27.03.02  svmult.cls    1.13  oops - fixed minitoc feature again

10.05.02  svmult.cls    1.14  corrected spacing after a \maketitle

13.06.02  svmult.cls    1.15  modified sinkage of chapter
                              oops - fixed minitoc feature again

18.07.02  svmult.cls    1.16  corrected counting of mixed numbered and
                              unnumbered contributions

26.07.02  svmult.cls    3.0   promoted to major version 3, first release of
                              "the global class", enabled usage of so called .clo
                              (class option) files

23.07.02  svmulthd.clo  1.0   initial release of the multhd class option, to revive
                              the "pre global" layout for HD contributed books

 2.08.02  svmult.cls    3.1   make \thanks work in \institute field,
                              change suggested by Daniel R. Grayson (UIUC),
                              reset environment counters every new contribution

08.10.02  svmult.cls    3.2   corrected \vec command for bold vectors, bug reported
                              by Michael Beer, Univ. Freiburg

08.10.02 svmultphys.clo 1.0   initial release of the multphys class option,
                              to foster the diversity of layouts

19.11.02  svmult.cls    3.3   new option "vecarrow" to preserve the original \vec
                              command; revived the defective "footinfo" option

 6.12.02  svmult.cls    3.4   adapted minitoc to \secnumdepth

18.12.02  svmult.cls    3.5   removed spurious blanks in language section

15.04.03  svmult.cls    3.6   remove multiple info about language switch
                              caused by [german] option of "babel", bug reported
                              by Rüdiger Wapler, Universität Tübingen,
                              corrected French translation of \bibname

21.05.03  svmult.cls    3.7   added the titlepage environment, enhanced the
                              thecontriblist environment

26.05.03  svmult.cls    3.8   other few fixes of minitoc, bug report of
                              Daniel R. Grayson (UIUC)

27.05.03  svmult.cls    3.9   oops - fixed minitoc feature again

23.07.03  svmult.cls    3.10  changed German Index to Sachverzeichnis

10.01.04  svmult.cls    3.11  fixed reference to wrong counter when
                              using the subeqnarray package

07.04.04  svmult.cls    3.12  made headlines more flexible using \runheadstyle

16.04.04  svmult.cls    3.13  fixed footinfo option

18.05.04  svmult.cls    3.14  fix for babel option "ngerman", normal dot
                              leaders for TOC entries of type "chapter"

 9.06.04  refguide            removed reference to obsolete style, bug reported
                              by Martin Stepnicka, Ostrava University

13.10.04  svmult.cls    3.15  fixed footnote layout when using footmisc package

12.11.04  svmult.cls    3.16  corrected french spelling, grâce à Jean-Pierre
                              Francoise, Laboratoire Jacques-Louis Lions,
                              Université Pierre et Marie Curie, Jussieu

20.03.05  svmult.cls    3.17  fixed \sidecaption; it was broken when used
                              along with hyperref package

20.07.05  svmult.cls    3.18  revive running heads for float pages at
                              chapter ends - experimental

23.09.05  svmult.cls    3.19  fix for babel option "french"

10.10.05  svmult.cls    3.20  fix for hyperref compatibility in minitoc

12.01.06  svmult.cls    3.21  removed Springer branches from titlepage

24.01.06  svmult.cls    3.22  corrected position of pagenumbers in TOC,
                              bug report and patch by Joachim Schrod

03.08.06  svmult.cls    3.23  new command \Preface: \preface with TOC entry,
                              suggested by Deborah Doherty, Springer Norwell

22.08.06  svmult.cls    3.24  fixed minitoc feature (removed last empty page)
                              bug reported by Carlos Langer, University of Cyprus

31.10.06  svmult.cls    3.25  fix for various babel dialects in english
                              by Ben Liblit, university of Wisconsin, Madison

28.11.06  svmult.cls    3.26  fix for hyperref compatibility of \title pages;
                              triggered by a request of Venelin Chernogorov,
                              university of Sofia, Bulgaria

29.06.07  svmult.cls    5.4   first release of the SVMult class
                              with new global Springer layout "T1"

25.06.18  svmult.cls    5.5   Removed "mathptmx" and replaced "newtxtext" 
                              and "newtxmath" package in preamble

23.11.18  svmult.cls    5.6   defined special elements for Sophie.

10.07.21  svmult.cls    5.7   Added "varvw" option in "newtxmath" package, 
			      reported by Masayuki Nakamura, Springer Japan

10.07.21  svmult.cls    5.8   corrected "vecarrow" option to preserve the original \vec
                              command, bug reported by Peter

08.09.21  svmult.cls    5.9   The German for electronic letter is E-Mail, with a capital M, 
			      \def\emailname{E-mail} changed to \def\emailname{E-Mail}
                              reported by Peter

==> readme.txt <==
This directory holds the 8 components of the SVMult tool package:

(1) the Springer document class "svmult.cls"

(2) a subdirectory "styles" with
- the Springer MakeIndex style file "svind.ist"
- the Springer MakeIndex style file "svindd.ist" - german version
- the Springer BibTeX styles "spbasic.bst", "spmpsci.bst", "spphys.bst"

(3) a subdirectory "author" with
- the sample text file "authorsample.tex",
- the sample figure file "figure.eps"
- the sample reference file "references.tex"
- the pdf file "authorsample.pdf" as an example of a "contribution"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi file; rename the template files as
you see fit and use them for your own input.

(4) a subdirectory "editor" containing

      -- the sample root file "editor.tex"
         with preset class options, packages and coding examples;
      -- the sample text files
         --- "dedication.tex" (dedication),
         --- "foreword.tex" (foreword),
         --- "preface.tex" (preface),
         --- "acknowledgement.tex" (acknowledgements),
         --- "contriblist.tex" (list of contributors),
         --- "acronym.tex" (common list of acronyms),
         --- "part.tex" (part title),
         --- "author.tex" (contribution),
         --- "figure.eps" (sample figure)
         --- "glossary.tex" (common glossary)
         --- "appendix.tex" (common appendix)
         --- "figure.eps" (sample figure)

         Tip: Copy all these files to your working directory,
              run LaTeX and produce your own example *.dvi file;
              rename the template files as you see fit and
              use them for your own input.

    - the pdf file "editorsample.pdf" as an example of a "complete book"


(5) a subdirectory "guideline" with

- the pdf/tex file "quickstart.pdf/quickstart.tex" with "essentials" for an easy implementation of the "SVMult" package (2 pages)
- the pdf/tex file "authorinst.pdf/authorinst.tex" with style and coding instructions specific to -- Contributed Volumes

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

- the pdf/tex file "refguide.pdf/refguide.tex" describing the
SVMult document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVMult document class and/or the templates.

- the pdf/tex file "editorinst.pdf/editorinst.tex" with step-by-step 
instructions for compiling all contributions to a single book.


(6) a file "history.txt" with version history

(7) .\spmpsci.bst 
    .\spbasic.bst

      -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)
							  
(8) .\spbasic.bst

      -   et~al." - end dot inserted based on feedback							  

(9) Special elements 
    .\editor\author.tex
    .\editor\editorsample.pdf
    .\author\authorsample.tex
    .\author\authorsample.pdf
    .\author\svmult.cls (V5.5)
    
    -- Trailer Head
    -- Questions
    -- Important
    -- Attention 
    -- Program Code
    -- Tips
    -- Overview
    -- Background Information
    -- Legal Text
(10) Fast publishing suggestions given to author added in the documentation. 




